Momentum-based variance-reduced proximal stochastic gradient method for composite nonconvex stochastic optimization

Stochastic gradient methods (SGMs) have been extensively used for solving stochastic problems or large-scale machine learning problems. Recent works employ various techniques to improve the convergence rate of SGMs for both convex and nonconvex cases. Most of them require a large number of samples in some or all iterations of the improved SGMs. In this paper, we propose a new SGM, named PStorm, for solving nonconvex nonsmooth stochastic problems. With a momentum-based variance reduction technique, PStorm can achieve the optimal complexity result $O(\varepsilon^{-3})$ to produce a stochastic $\varepsilon$-stationary solution, if a mean-squared smoothness condition holds. Different from existing optimal methods, PStorm can achieve the ${O}(\varepsilon^{-3})$ result by using only one or $O(1)$ samples in every update. With this property, PStorm can be applied to online learning problems that favor real-time decisions based on one or $O(1)$ new observations. In addition, for large-scale machine learning problems, PStorm can generalize better by small-batch training than other optimal methods that require large-batch training and the vanilla SGM, as we demonstrate on training a sparse fully-connected neural network and a sparse convolutional neural network.

==> pics/batch32/table_results.txt <==
PStorm & SGD & Spiderboost & Hybrid-SGD
train_lss & test_acc & grad_norm & density
lam = 0.00e+00
3.61e-03 & 98.01 & 3.45e-03 & 100.00 & 6.91e-02 & 97.09 & 3.42e-02 & 100.00 & 4.24e-02 & 97.41 & 1.57e-02 & 100.00& 1.50e-03 & 97.11 & 3.64e-03 & 100.00

lam = 2.00e-04
4.38e-02 & 97.60 & 1.60e-02 & 14.06 & 1.08e-01 & 96.62 & 5.77e-02 & 99.47 & 8.70e-02 & 97.24 & 1.87e-02 & 27.17& 4.08e-02 & 97.78 & 9.53e-02 & 28.29

lam = 5.00e-04
8.86e-02 & 97.12 & 1.94e-02 & 6.16 & 1.69e-01 & 95.54 & 5.96e-02 & 92.86 & 1.41e-01 & 96.16 & 2.18e-02 & 10.62& 8.34e-02 & 97.12 & 1.11e-01 & 12.69



==> pics/batch5/table_results.txt <==
PStorm & SGD & Spiderboost & Hybrid-SGD
test_acc & train_acc & grad_norm & density
lam = 0.00e+00
97.86 & 100.00 & 1.50e-03 & 100.00 & 97.63 & 99.32 & 3.74e-02 & 100.00 & 96.64 & 97.31 & 2.81e-02 & 100.00& 16.96 & 16.70 & 1.18e-01 & 100.00

lam = 2.00e-04
98.17 & 99.40 & 3.54e-02 & 15.78 & 97.22 & 98.08 & 1.03e-01 & 99.80 & 96.16 & 96.62 & 3.89e-02 & 49.73& 62.97 & 62.99 & 3.42e-01 & 83.59

lam = 5.00e-04
97.33 & 98.10 & 4.73e-02 & 7.07 & 96.43 & 96.72 & 9.81e-02 & 68.32 & 94.68 & 94.80 & 3.70e-02 & 18.59& 92.10 & 92.35 & 1.83e-01 & 42.40


